WiMesh: Leveraging Mesh Networking For Disaster Communication in Poor Regions of the World

This paper discusses the design, implementation and field trials of WiMesh - a resilient Wireless Mesh Network (WMN) based disaster communication system purpose-built for underdeveloped and rural parts of the world. Mesh networking is a mature area, and the focus of this paper is not on proposing novel models, protocols or other mesh solutions. Instead, the paper focuses on the identification of important design considerations and justifications for several design trade offs in the context of mesh networking for disaster communication in developing countries with very limited resources. These trade-offs are discussed in the context of key desirable traits including security, low cost, low power, size, availability, customization, portability, ease of installation and deployment, and coverage area among others. We discuss at length the design, implementation, and field trial results of the WiMesh system which enables users spread over large geographical regions, to communicate with each other despite the lack of cellular coverage, power, and other communication infrastructure by leveraging multi-hop mesh networking and Wi-Fi equipped handheld devices. Lessons learned along with real-world results are shared for WiMesh deployment in a remote rural mountainous village of Pakistan, and the source code is shared with the research community.

==> backupWiMeshSystem.txt <==
\section{Design Considerations for Components of Disaster Communication Systems}
This section provides details on the WiMesh design considerations, system architecture, and various system components.

\subsection{Design Considerations} \label{DesignConsiderations}
There were various design choices available for the WiMesh system.  Below is a summary of the key the design considerations and the motivation for making the design choices for the WiMesh system before delving into the details of the WiMesh system.

\vspace{2mm}
\subsubsection{Choice of Wireless Technology}
An important decision in the design of the WiMesh system is the choice of the wireless technology. Technologies like WiMax or 4G offer certain advantages but have the limitation of infrastructure and licensing costs. Among the contemporary license-free wireless technologies, the IEEE 802.11 family of protocols is perhaps the most popular and is in widespread use.  The most widely used variants of the IEEE 802.11 family of protocols are 802.11a/b/g that have significant research devoted to their optimization. However, the recently introduced standard IEEE 802.11n, which uses a Multiple-Input and Multiple-Output (MIMO) approach, provides significantly better performance by exploiting spatial and temporal diversity through multi-path propagation. IEEE 802.11n offers impressive data rates of up to 600 Mbps, compared to 54 Mbps of legacy 802.11 standards, and provides increased wireless range through the diversity gain. Therefore, IEEE 802.11n based radios are a natural choice for forming the mesh backhaul as well as offering access to clients. The same technology is also preferable on the client mobiles for connecting to the nearest mesh access point.

\vspace{2mm}
\subsubsection{Mesh Hardware}
The major choice of hardware is at the wireless mesh network side including the mesh access points and the antennas. There are several options available for creating a mesh network, ranging from relatively simple off-the-shelf wireless access points to network boards like Gateworks Cambria boards \cite{GateworksCambria}. The Gateworks Cambria boards are more powerful, rugged, and have multi-radio support, but are more expensive and complex. Since, the WiMesh system was planned for developing countries, like Pakistan, therefore, the principal hardware considerations were cost effectiveness and off-the-shelf availability. It is hard to deploy a solution which addresses problems of underdeveloped countries but requires importing expensive equipment that is not readily available. Moreover, the mesh nodes should also be easily portable and rugged since the equipment may need to be rapidly deployed over difficult geographical terrain. The mesh nodes should also be energy-efficient and would need to be solar-powered out in the field due to the likely destruction or non-availability of power grid in the disaster areas.  An additional requirement for the choice of mesh hardware was that the nodes must support IEEE 802.11n and must be programmable with open-source Linux to be able to have full control over the functionality of the device. Hence, the hardware choice for this project had to be inexpensive and easily available equipment, which led us to consider the Ubiquiti Picostation and the Nanostation devices.

\vspace{2mm}
\subsubsection{Mesh Network Operating System and Firmware}
The choice for the wireless mesh nodes operating system (OS) and firmware was either using a proprietary or an open-source OS and firmware. Proprietary OS and firmware are usually already installed on the off-the-shelf equipment.  These proprietary OS provide a user-friendly graphical user interface.  However, there is little to no control over different network components such as the routing protocol, the routing metric, dynamic rate adaptation, etc.  The obvious choice for a research and development project, such as WiMesh system, was therefore an open-source Linux distribution.  

There are a number of options available for open-source Linux, which we briefly discuss next.

%such as OpenEmbedded \cite{OpenEmbedded}, Linux From Scratch (LFS) \cite{LinuxFromScratch}, DD-WRT \cite{dd-wrt}, and OpenWrt \cite{OpenWrt}, 

\begin{itemize}

\item \textit{OpenEmbedded} \cite{OpenEmbedded} is an open-source cross-compilation environment for building Linux distributions for embedded applications. It offers support for multiple hardware, easy customization, and rapid development. OpenEmbedded requires a tool called BitBake, which is a simple tool for task execution and is most commonly used to build packages. A set of rules and instructions, called a ``recipe,'' have to be generated to build an application for a specific environment or architecture. However, OpenEmbedded is difficult to use due to its complexity.  
\item \textit{Linux From Scratch (LFS)} \cite{LinuxFromScratch} offers a powerful paradigm in which users can build custom Linux distributions from the source. The result is a compact, flexible, and secure system with a better understanding of the internal working of the OS. However, building LFS consumes time and requires significant Linux proficiency to sort out the configurations dependencies and compilation errors.  

\item \textit{DD-WRT} \cite{dd-wrt} is a Linux based firmware for wireless routers and access points. DD-WRT provides a custom firmware option with several features and functionalities such as access control, bandwidth monitoring, quality of service, Dynamic DNS, universal plug-and-play, and many others. 

\item \textit{OpenWrt} \cite{OpenWrt} is an open-source Linux for embedded devices for routing network traffic. OpenWrt uses a smaller µClibc C library to reduce the memory footprint, which makes it possible to run on various types of devices, such as home routers, residential gateways, smartphones, pocket computers, and laptops. OpenWrt offers a built-in package manager that allows the installation of packages from a comprehensive software repository.  OpenWrt can be used for any functionality that an embedded Linux system may need including acting as an SSH server, a Bit-Torrent client, and VPN. OpenWrt offers significant flexibility and has an extensive support base.

\end{itemize}

For the WiMesh system, the ideal choice is that of an open-source Linux like OpenWrt or DD-WRT because these OS/firmware are easy to control, modify, and extend. Significant changes can be made to the protocol stack for designing efficient protocols and integrating customized code and scripts. Due to the features of OpenWrt, it was decided to use OpenWrt as the Linux distribution for the mesh nodes.

\vspace{2mm}
\subsubsection{WiMesh Client Operating System}
There are several mobile application development platforms available for the WiMesh client OS. The Mobile Information Device Profile (MIDP) \cite{midp} is the toolkit from Sun for creating mobile applications and is considered quite easy to learn and use. The Symbian OS \cite{SymbianOS} is another popular platform for mobile phones and is used by Nokia in their mobile phones. Symbian OS is significantly more complex compared to MIDP. The iPhone OS is the operating system used in Apples iPhone and iPod touch. iOS is designed to be extremely efficient on mobile devices, using less than half a gigabyte of memory \cite{Appleios}. The BlackBerry platform \cite{BlackberryOS} uses Java for application development and runs applications in protected run-time environment. It has several libraries with sound inter-operability. BlackBerry has acceptable level of robustness and reliability but, unfortunately, this platform does not allow programmers for controlling the GPS and scanning of cell towers or Wi-fi access points (APs) programmatically.  Moreover, it is not very memory efficient.  The Pocket PC/Windows Mobile OS [reference??] is a mobile version of the desktop Windows OS. It has been designed mainly for Pocket PC and Smartphone devices and as such limits the third party development opportunities.

For the WiMesh mobile clients, it was decided to go with the popular Google\textquotesingle s Android OS \cite{AndroidOS}. While most of the features of Android are already available through other development platforms, what makes Android suitable for the WiMesh system is that Android is a truly open-source development platform. Android runs on the open-source Linux kernel and utilizes the Dalvik virtual machine to run the applications. The openness of Android means that developers are not restricted in what they can do.  Developers even have the option of modifying the standard applications that come with the Android platform and customizing them for their needs. Some of the key features which made Android the platform of choice for the WiMesh system client devices include: 


\begin{itemize}
\item Component-based architecture, which ensures reusability;
\item APIs for built-in services such as database, browser, and map views;
\item Automatic lifecycle management, which isolates the developer from several petty tasks, such as, closing programs to allow others to run;
\item Optimized for low-power and low-memory mobile devices;
\item High quality graphics and sound; and
\item Portability in terms of Java code developed once and easily ported to other architectures such as ARM.
\end{itemize}

\vspace{2mm}
\subsubsection{VoIP Server}
The WiMesh system requires a Voice over Internet Protocol (VoIP) server to support messaging and audio communication. Two major VoIP servers, Asterisk \cite{asterisk} and OpenSIPS \cite{opensips}, were explored for the WiMesh system. Asterisk is a software implementation of the telephone Private Branch Exchange (PBX). Asterisk enables telephone calls between users connected to Asterisk as well as to other telephone services such as the PSTN and VoIP services. Asterisk is compatible with several operating systems including NetBSD, OpenBSD, FreeBSD, macOS, and Solaris. Asterisk supports several standard VoIP protocols, including the Media Gateway Control Protocol (MGCP), Session Initiation Protocol (SIP), and H.323. The OpenSIPS is basically a multifunctional, multi-purpose signaling SIP server for VoIP that can handle voice, text, and video communication. OpenSIPS can handle thousands of calls simultaneously. The fundamental difference between the two VoIP servers is that Asterisk is basically a media server, whereas OpenSIPS is essentially a SIP proxy server. While Asterisk has a better support for multimedia communication, the robustness, flexibility, adherence to SIP standards, and the speed and call capacity of OpenSIPS made it a suitable choice for the WiMesh system.

\vspace{2mm}
\subsubsection{Power Considerations}
Since the WiMesh system is envisaged to be deployed in rural and disaster-struck areas, another implicit assumption is that electricity would not always be available or even worse, may not be available at all. To solve this problem, renewable energy systems, such as solar power, are considered to power the nodes. The fact that energy may be unavailable or scarcely available implies that the designed system must be energy-efficient. Moreover, the software on the mobile phones must be designed to minimize the energy drain. The WiMesh system is designed to conserve energy by minimizing the usage of the GPS module in the mobile phone.

\begin{figure}[t]
\centering
\includegraphics[width=8cm, height=5.2cm]{./figures/WiMesh_Arch.pdf}
\captionsetup{singlelinecheck=true} 
\caption{\label{Arch} WiMesh Architecture}
\end{figure}

\subsection{WiMesh Architecture}
Figure \ref{Arch} shows the WiMesh system architecture with its three main components: server module, client module, and the backhaul mesh network. The WiMesh server module is responsible for the overall management of the WiMesh system. The server module provides mechanisms for all communications between clients and rest of the WiMesh network including audio, video, messaging, file exchange, and live geographical positioning of clients. The server also handles user registration and authentication. In addition, the server module monitors, collects, and logs user data and the performance statistics of the WiMesh backhaul network. The server module is typically hosted on a desktop machine. The WiMesh client module is installed on mobile devices carried by the users and enables multimedia communication and live geographical positioning with other clients and the WiMesh server. The WiMesh backhaul network is a multi-radio, multi-channel wireless (Wi-Fi) backhaul mesh network that forms the core of the WiMesh network.  The backhaul mesh network creates a wireless multi-hop backbone infrastructure enabling mobile users, spread over large geographical regions, to communicate with each other.  The WiMesh backhaul network uses the Optimized Link State Routing (OLSR) protocol, which is integrated with a custom WiMesh routing metric to provide efficient custom routing for performance improvement.

\subsection{WiMesh Server}
The WiMesh server is an important part of the WiMesh system, which handles communication among clients as well as the overall system including the mesh backhaul network. The core functionalities offered by the server include:

\begin{itemize}
\item Overall management of the system;
\item Audio calls in broadcast mode with WiMesh clients;
\item Multimedia exchanges (image, video, data files, SMS) with clients;
\item Geographical position viewing of the WiMesh users;
\item Registration and authentication of WiMesh clients; and
\item User data and mesh network statistics monitoring and logging via WiMesh Controller.
\end{itemize}

Some of the functionalities such as audio calls, multimedia exchanges, and geographical positions viewing require interactions with the clients and, hence, are repeated in the WiMesh client modules as well.  The client-side part of these functionalities will be discussed in the client module section.

Figure \ref{ServerArch} shows the main components of the WiMesh server module.  The server module hosts an application server, an OpenSIPS VoIP server, and a WiMesh controller.  Both the application and the OpenSIPS VoIP servers are hosted on the same machine with an underlying protocol stack consisting of various transport services.  The server module is programmed in the Java programming language running on top of a Java Virtual Machine (JVM) in a Linux operating system environment.  In addition to these main components, the server module also consists of a database module, graphical user interface (GUI) components, and various configurations files.

\begin{figure}[t]
\centering
\includegraphics[width=9cm, height=10cm]{./figures/WiMesh_Server_Architecture.pdf}
\captionsetup{singlelinecheck=true} 
\caption{\label{ServerArch} WiMesh Server Architecture}
\end{figure}

\vspace{2mm}
\subsubsection{Application Server}
The application server comprises of the different service APIs.  These APIs consist of VoIP, text, file, video and the location/navigation API.  In addition, the application server also contains a communication module that comprises of Mesh APIs for interfacing with the mesh network and managing the overall operation of the server. Finally, an authentication module provides client registration and authentication functionality.

\textit{Call APIs}: The call APIs handle audio communication between the server and the OpenSIPS server. The audio communication supported by the application server is of two types: the real-time one-to-one VoIP call mode and the audio broadcast mode. The real-time one-to-one VoIP call is only supported on the WiMesh clients, such as mobile phones, whereas the audio broadcast mode is used on the WiMesh server by the administrator to to send out a broadcast audio to all users through a radio-like functionality.  For the broadcast audio messages, the administrator on the WiMesh server presses and holds a ``record'' button to record audio messages of up to two minutes. The audio message is encoded using Adaptive Multi-Rate audio codec and transmitted using HTTP Live Streaming (HLS) to clients. 

The VoIP APIs are implemented on top of open-source Mobicents Application Server platform, which is a high-performance, scalable, and fault tolerant service level execution environment. The VoIP API implementation focuses on enabling the establishment and maintenance of audio communication between mobile users. From the implementation point of view, the VoIP API uses the Mobicents Application Server’s SIP module and the SIP protocol for voice communication. A sub-module of the VoIP API provides the capability for the command and control station to communicate with the mobile users. 

\textit{Multimedia APIs}: The multimedia APIs allow sending a file or a message to users from the WiMesh server. Using these APIs, the administrator can send a message or a file to a specific user or broadcast to all users. In addition, the multimedia APIs allow streaming live video from WiMesh server to the clients. The purpose of this functionality is to facilitate monitoring of real-time ground situation.

For the file and text APIs, as soon as a text message is received from a user destined for another user, the server checks if the destination is available. If so, the message is sent and a copy is queued. In case no ACK is received within a certain time frame, the message is re-sent.  Resending of message is attempted for a maximum of three times. If the destination is not available, then the message is routed to another queue for later delivery. Along with the implementation of new code, these APIs make use of the Netty open-source protocol framework. The implementation makes use of three packages of the Netty framework: HTTP and web sockets, sockets and datagram, and Large File Transfer package. 

Like the VoIP APIs, the Video APIs are also implemented on top of the open-source Mobicents Application Server platform and uses the Mobicents Asterisk package for video communication. The Video API enables reception and transmission of video between command and control station and mobile users.

\textit{Navigation APIs}: The navigation APIs collect location statistics of all the WiMesh clients and display these location specific statistics on a map on the server. The navigation APIs deal with locating specific users and, if needed, navigating to the required user(s) using Google maps API.  The GPS module in the mobile phone gets the precise location of the user in terms of latitude and longitude and then passes this information to the Client Navigation API which passes this information to the Server Navigation API.

\textit{SIP Server APIs}: The job of the SIP server APIs is to interface the WiMesh system with the OpenSIPS server. These APIs relay audio requests and data from the WiMesh clients to the OpenSIPS server. These APIs also relay SMS between WiMesh clients and the OpenSIPS server.

\textit{Communication APIs}: The communication APIs provide the communication interface between the WiMesh server and the mesh backhaul, OpenSIPS, and the clients. Any communication from other components of the system to theWiMesh server takes place through these APIs. These APIs also handle the socket creation, maintenance, and destruction.

\textit{Authentication APIs}: The authentication APIs provide user registration and authentication functionality.  The WiMesh system supports two levels of security: the first level is ``open access'' in which no registration or authentication is required; whereas the second level requires that users be registered in the WiMesh system and that they enter a password when connecting through the WiMesh client. The password can be saved at the client side so that it is authenticated automatically in subsequent logins.

\vspace{2mm}
\subsubsection{WiMesh Controller}
The WiMesh controller performs mesh network management, monitoring, and logging. It provides the following salient functionalities:

\begin{itemize}
\item Listing the current nodes status (up, down, restarting, etc.); 
\item Live statistics on routes, gateway, flags, and metric;
\item Information on all the executing processes;
\item Information logs such as router ID, router IP, received packets, transmitted packets, lost packets, interface ID, interface IP, and transmission queue length;
\item Files and folders upload and download;
\item  Backup of all the routers in the network in their current state;
\item Network restore to a previous state by restoring previous router state; \item Remote shell access on a single screen for fine-tuned control;
\item Remote editing of the files on any router;
\item Remote modification of the radio interfaces of any router.
\end{itemize}

% \item Current status of all the nodes (up, down, restarting, etc.);
% \item Live statistics on routes, gateway, flags, and metric;
% \item Information on all the processes currently executing on the system;
% \item Information logs such as router ID, router IP, received packets, transmitted packets, lost packets, interface ID, interface IP, and transmission queue length;
% \item Files and folders upload and download;
% \item Backup of all the routers in the network in their current state;
% \item Network restore to a previous state by restoring previous router state;
% \item Remote editing of the files on any router;
% \item Remote modification of the radio interfaces of any router; and
% \item Remote shell access on a single screen for fine-tuned control


%The WiMesh controller is a custom-built tool using the Java programming language.  While there are some comprehensive and useful management tools available, the WiMesh system requirements were so diverse that no single tool met all the requirements and, hence, necessitated the development of a custom tool.  The tool uses JSch (Java Secure Channel), which is a Java implementation of the SSH2, for opening sockets to the mesh nodes.  The JSch facilitates secure remote login, secure file transfer, and secure TCP/IP and X11 forwarding.  The WiMesh controller tool was developed with a user-friendly interface for monitoring the mesh network, collecting statistics, and logging network traffic.  Figure \ref{WiMeshController} shows the homepage and the network configuration page of the WiMesh Controller.

The WiMesh controller is responsible for performing the management, monitoring, and logging of the mesh network. While there are some comprehensive and useful management tools available, the WiMesh system requirements were so diverse that no single tool met all the requirements. This motivated the development of a custom-built WiMesh controller using the Java programming language. The WiMesh controller has a user-friendly interface for monitoring the mesh network, collecting statistics, and logging network traffic. The tool uses JSch (Java Secure Channel), which is a Java implementation of the SSH2, for opening sockets to the mesh nodes. The JSch facilitates secure remote login, secure file transfer, and secure TCP/IP and X11 forwarding. The home page and the network configuration page of the WiMesh Controller can be seen in Figure \ref{WiMeshController}. 

\begin{figure*}
   \centering
\begin{tabular}{c}
\includegraphics[width=15cm,height=10cm]{./figures/WiMesh_Controller_a.jpg}\\
\includegraphics[width=15cm,height=10cm
]{./figures/WiMesh_Controller_b.jpg}
\end{tabular}
    \caption{WiMesh Controller Homepage and Network Configuration Page}
    \label{WiMeshController} % I can do without the label too
\end{figure*}

\vspace{2mm}
\subsubsection{OpenSIPS VoIP Server}
The OpenSIPS VoIP sever is an open-source multi-functional, multi-purpose signaling SIP proxy server \cite{opensips}. The application server interfaces with the OpenSIPS VoIP server to relay voice, text, files, and video communication from WiMesh clients to the OpenSIPS sever and vice versa. The details and motivation for selecting OpenSIPS VoIP server have already been discussed under section \ref{DesignConsiderations}, Design Considerations.

\vspace{2mm}
\subsubsection{The Protocol Stack}
The protocol stack is based on the Asynchronous Event-Driven Network Application Framework. The WiMesh server requires some multi-threading approach in order to handle multiple client connections simultaneously. However, recent research has shown that the traditional multi-threading approaches perform poorly and usually incur significant overhead \cite{welsh2001seda} especially for a performance driven system.  Hence, the WiMesh system uses a more efficient approach, Staged Event-Driven Architecture (SEDA) \cite{welsh2001seda}, that avoids the high overhead associated with thread-based concurrency models and decouples event and thread scheduling from application logic. By performing admission control on each event queue, the service can be well conditioned to load, preventing resources from being overcommitted when demand exceeds service capacity.  

\subsection{WiMesh Client}
The WiMesh client module is installed on mobile devices carried by the users and enables multimedia communication with other clients and the WiMesh server.  The client module consists of the Mesh API, the client application, socket, and the Android stack, as shown in Figure \ref{ClientArch}. 

\begin{figure}[h]
\centering
\includegraphics[width=9cm, height=5cm]{./figures/WiMesh_Client_Architecture.pdf}
\captionsetup{singlelinecheck=true} 
\caption{\label{ClientArch} WiMesh Client Architecture}
\end{figure}

\textit{Mesh APIs}: The Mesh APIs are used to transmit and receive client data and control packets to and from the mesh network.  The Mesh API interfaces with the mesh network, creates message headers for packets containing client information, and the services required such as voice, video, or text. The client Mesh APIs are implemented to ensure the periodic sending of local information to the server including the local IP address and the GPS co-ordinates of the clients.

The client application module includes VoIP APIs, Text APIs, File APIs, Video APIs and the Navigation APIs. 

\textit{VoIP APIs}: The VoIP APIs provide audio communication and are implemented to allow mobile users to make voice calls between each other as well with the command and control station. The VoIP APIs use the Android SIP package.

\textit{Video APIs}: The Video APIs provide video communication and are implemented to enable the transmission of captured or live video feeds to the command and control station as well as to the other users. The video APIs use the services of the Android media package for video communication.

\textit{Text and File APIs}: The Text and the File APIs provide text communication and file upload/download capability between the mobile users as well as with the command and control station.  Both APIs use UDP and TCP sockets along with Android HTTP package for communication. UDP socket is used for efficiency. However, to ensure reliability in the case a UDP packet is lost, code is implemented so that the destination sends an ACK for a text message received. In the case, the ACK is not received within a timer period, the packet is considered lost and the application layer asks the UDP to re-send the packet again. Reliability is also included for file transfer over the unreliable UDP. Since the packet will be relayed by the server to the destined mobile user, a custom packet is used in which the IP address of the eventual mobile user is included along with the IP of the server to which the packet will be forwarded as the next step.

\textit{Navigation APIs}: The Navigation APIs periodically send GPS coordinates of the client to the server. The Navigation APIs are built on top of the Google Maps APIs.

The socket and the Android stack are already implemented modules and the aforementioned APIs will use their services through well-defined interfaces. The socket provides the interface for networking, enabling the client to communicate with other clients and the server over the mesh.

\subsection{WiMesh Backhaul Network}
The core of the WiMesh system is formed by the wireless backhaul network which creates the wireless multihop backbone, enabling mobile users to communicate with each other spread over a region. There were several aspects related to the design of the wireless mesh backhaul network.  The next subsections describe the design choices made and the motivation for those choices.

\vspace{2mm}
\subsubsection{Mesh Nodes and Associated Hardware}
The project uses two different types of mesh nodes: PicoMesh node and NanoMesh node. The mesh hardware selected for the project was the Ubiquiti PicoStation M2HP and Nano-Station M2 models. The factors influencing the choice were the relatively easy availability in every major city of Pakistan, economical price, good wireless coverage, and OpenWrt compliancy. The PicoStation is a 600mW, 2.4 GHz, high power outdoor access point, equipped with an Atheros MIPS 24KC, 400 MHz processor, 32MB SDRAM, 8 MB Flash, one 10/100 Ethernet port, and a 6 dBi outdoor omni-antenna. Weighing a mere 100 g, with dimensions of 136x20x39 mm, and the ability to withstand extreme temperatures (-20 \degree C to 70 \degree C), the PicoStation is portable, rugged, and provides omni coverage of up to 1 km in open areas while consuming only 6 Watts. This specification makes the PicoStation a good choice for use in meshing or as an access point to which mobile nodes can connect. The NanoStation is a more powerful device comprising of a 200mW 2x2 MIMO radio with an integrated dual polarity 13 dBi sector antenna, a horizontal beamwidth of 90, and providing outdoor coverage of up to 10 Km.

Every node comprises of an extendible stand (up to 25 feet), a 12 Volt, 7 AH dry battery, a small TP-Link (model TL-SF1005D) Switch, and modified Power over Ethernet (PoE) units (to enable direct connection to 12 V battery instead of 220 V DC supply) or 12 Volt PoEInjector units to power the mesh node. In addition, portable custom-made mesh-boxes are used at each node to house the various hardware components and for protection from weather conditions. The server mesh node additionally hosts the WiMesh Server in addition to the standard hardware.

The PicoMesh node comprises of two PicoStation devices connected through the switch. One PicoStation at each node operates in the access point mode and allows mobile devices to connect. The second PicoStation operates in the ad-hoc mode, runs the mesh OLSR protocol, and forms the wireless multihop backbone. The two devices are tuned to non-overlapping channels to avoid interference between the mesh backbone and the access network. The PicoStation has a relatively limited range but provides omnidirectional coverage. Hence, the PicoMesh node is used when a higher degree of meshing is required in a smaller area with problems of line-of-sight on the terrain, requiring multiple alternate routes to by-pass obstacles such as dense foliage, small mountains, etc.

The NanoMesh node comprises of two NanoStation devices and a single PicoStation device connected through the switch. Since the NanoStations provide sectorized wireless coverage, two devices are required at a minimum to enable the wireless reach to other nodes. Another noteworthy difference from the PicoMesh is that NanoMesh requires some alignment due to the sector coverage whereas the PicoMesh provides omni-coverage and does not require the deployment positions to be constrained if the mesh node is within the coverage of at least another node. As in the case of PicoMesh node, the PicoStation device is used to provide access to mobile devices since it offers omni-coverage. The NanoMesh node is the node of choice for covering large regions with as few nodes as possible. This is the typical usage pattern for rural areas or for disaster situations, in which a large area needs to be covered with a clear line-of-sight using a few nodes. Together, the two NanoStation devices can connect mesh nodes separated as far as 20 km. Figure \ref{PicoMeshNode} shows a typical PicoMesh  node with batteries, switch, associated cabling, the WiMesh server/controller, and a mobile client. The server and the controller housed by the laptop was later replaced by Intel NUC device. The mesh-box (not shown in figure) is waterproof, rugged, and enables easy portability and deployment of the WiMesh System.

\begin{figure}[h]
\centering
\includegraphics[width=7cm, height=7cm]{./figures/PicoStationFigure.jpg}
\captionsetup{singlelinecheck=true} 
\caption{A typical PicoMesh node}
\label{PicoMeshNode}
\end{figure}

\begin{figure}[H]
\centering
\includegraphics[width=8cm, height=7.5cm]{./figures/WiMesh_Mesh_Network_Stack.pdf}
\captionsetup{singlelinecheck=true} 
\caption{WiMesh Network Stack}
\label{MeshNetworkStack}
\end{figure}


\vspace{2mm}
\subsubsection{Mesh Performance Metric and Routing Protocol}
Figure \ref{MeshNetworkStack} shows the WiMesh backhaul network stack which consists of a Mesh Module on top of a Linux kernel running on an embedded hardware platform.



The Mesh Module is the software component of the mesh network. It is a core component of this project since the mesh network is envisaged to act as the wireless infrastructure which provides last-mile wireless connectivity to several user flows. The performance of the mesh module determines, to a large extent, the overall performance of the system. The primary job of the Mesh Module is to interconnect the clients and the server over a wireless multihop infrastructure. There are three main sub-components of the Mesh Module: Route Selector, Route Maintainer, and the QoS Module. While there are several areas where performance can be improved for a mesh network, two areas are particularly important from the perspective of providing QoS for multimedia traffic: route selection and route maintenance. 

\textit{Route Selector}: The route selection portion deals with selecting stable, high performing end-to-end communication routes in the mesh network between the source and destination pair to provide an acceptable level of quality of service (QoS) for multimedia flows. Route selection has been shown \cite{de2005high} to bring substantial performance improvements, particularly in the achievable end-to-end throughput.  For a long time, traditional ad hoc routing protocols used the strategy of finding the shortest path between the source and destination in a network. This shortest path approach motivated the hop-count metric for route selection in ad hoc routing protocols. The argument against the hop-count metric (shortest path) is simple: selecting the shortest path between two nodes is a good choice only if every wireless link in the mesh network has the same characteristics. However, in reality, there can be significant differences between wireless links in terms of link delay, link loss ratio, and link capacity.  As such, the hop count metric is not a good approach \cite{de2003performance} for Internet-based applications that require good performance. A realistic metric needs to consider multiple factors pertaining link quality. While several routing metrics exist for mesh networks, most of these metrics have some limitations which must be addressed one way or the other. Hence, following points are used as motivation for defining a new metric for the WiMesh backhaul network:

\begin{itemize}
\item Most contemporary routing metrics, including ETX, ETT, WCETT, MIC and iAWARE, use the periodic broadcast of small probe packets for estimating the expected transmission count (or link delivery probability). The estimation these probe packets offer needs to be adjusted because the probe packets assume symmetric links whereas wireless links in reality are asymmetric; 
\item It is important to explicitly take into consideration all the different types of interference present in the network. Radio interference represents a physical interference that can influence electromagnetic waves. This interference represents a superposition of signal/waves which changes the original signal amplitude and causes bit alterations which, in turn, causes data and/or Frame Check Sequence alteration. Channel contention interference primarily refers to the deferred access to medium caused by the CSMA-CA based MAC protocol because the shared channel may be occupied by transmission from other nodes within the carrier sensing range of the node. Moreover, the metric should capture both inter-flow and the intra-flow interference within the successive wireless hops of the same flow; and
\item Few existing routing metrics cater to the problems which can be caused by frequently changing routing metrics. This includes excessive routing overhead and frequent route shifting (or route oscillations).
\end{itemize}

In this work, we utilize our novel Expected Link Performance (ELP) metric that was proposed in our previous work \cite{ashraf2013route}. ELP solves the the problems of asymmetry and inaccurate probe-approximation by introducing a corrective constant in the calculation to bias the estimation in favor of link loss ratios in the forward direction. The ACK packets are usually smaller than probe packets and are received successfully almost independently of the delivery ratio of probes in the reverse direction on the link. However, data packets are much more affected and, therefore, the calculations are biased to give more importance to delivery ratio of probes in the forward direction on the link than the reverse direction. The corrected link delivery ratios are used to calculate the link delivery ratio of the link. 

%In our Expected Link Performance (ELP) metric proposed in our previous work \cite{ashraf2013route} solves the asymmetry and inaccurate probe-approximation problems by introducing a corrective constant in the calculation to bias the estimation in favor of link loss ratios in the forward direction. 

ELP explicitly incorporates the Channel Contention Interference (CCI) arising from the CSMA-CA based MAC which prevents a node from transmitting on the channel because some other node is transmitting in the carrier sense range of this node. A simple mechanism using the IEEE 802.11 Network Interface Card (NIC) in promiscuous mode is employed in this project for estimating logical interference. A node can observe the channel states using this card. Promiscuous listening in 802.11 has been widely used both in simulations and testbeds \cite{yang2005contention}\cite{chen2005qos}\cite{kim2006accurate}. 

ELP also takes into consideration the link capacities as well. This capability is important because, other things being equal, a link with a higher capacity is preferable as it can transmit data at a higher rate and, therefore, occupy the medium for a shorter period. The low capacity link, on the other hand, will take longer time and will create interference for nodes in vicinity and even for far away nodes that are outside carrier sensing range. In ELP, links with higher bandwidth (radio transmission rate) are given a lower link cost.

Formally, the ELP metric for a link \textit{e} is defined as:

\begin{center} 
\textit{ELP(e) = Link Loss Ratio(e) $\times$ Link Interference(e) \\
$\times$ Link Capacity(e)}
\end{center}

The ELP metric for a path \textit{p} is defined as:
\begin{center} 
$$\textit{ELP(p)} = \sum_{link \thinspace e \in p} \textit{ELP(e)}$$
\end{center}

Overall, ELP enables the selection of high performing end-to-end routes across the mesh network, enabling better performance for multimedia flows. More details about the proposed routing metric ELP can be found in \cite{ashraf2013route}.

\textit{Route Maintainer}: The route maintenance component deals with maintaining end-to-end routes for the duration of the flow. In CSMA-CA based wireless multihop networks, such as IEEE 802.11, routes are fragile and often break down because of transitory interference problems on any of the intermediate wireless links.  These problems are particularly severe when several flows traverse the network, creating a high degree of interference. A route breakage is defined as the condition when the routing protocol considers that the current route is ``broken'' because an intermediate node has detected a ``broken'' link in the route. Route maintenance deals with providing stability to the end-to-end route despite the inherent link instabilities of wireless links. Efficient route maintenance can provide substantial performance improvement in mesh networks in terms of reducing route breakages \cite{ashraf2011route}.

Routing in 802.11-based wireless multihop networks generally works on the principle of hop-by-hop routing in which each intermediate node is responsible for delivering the data to the next-hop node. Each node transmits the frame to the next-hop node and waits for an ACK packet. If the ACK timer expires and there is no ACK received, the node assumes that it was a transmission failure and the link-layer retransmits the frame. In IEEE 802.11 based networks, the standard mandates a retry limit of seven (or four for large packets) \cite{lan2003part}. If there are eight consecutive failed transmission attempts (one try and seven retries) to the next-hop node, then the link layer sends a failure notification to the network layer. This notification is referred to as the link failure notification. In reactive routing protocols, this failure notification is interpreted as a link breakage at network layer. Protocols, such as AODV, systematically translate a link breakage into a route breakage and the intermediate node notifies the source node to find new routes. The job of Route Maintainer would be to ensure that false route breakages are mitigated.

%In IEEE 802.11 based networks, there is a retry limit of seven (or four for large packets), as mentioned in the standard \cite{lan2003part}. If there are eight consecutive (one try and seven retries) failed transmission attempts to the next-hop node, then the link layer sends a failure notification to the network layer. 

\textit{QoS Module}: The main job of the QoS module is to keep an estimate of the available bandwidth in the wireless mesh network and to perform admission control for incoming flows based on the bandwidth availability on the wireless multihop path. This bandwidth management is necessary because although the system is designed to accommodate the maximum number of flows possible, too many flows can overwhelm the wireless mesh networks and cause performance degradation for existing flows. Bandwidth estimation is primarily based on a hybrid approach involving using a model as well as actual channel measurements using promiscuous listening at the data link layer to be as accurate as possible.

\subsection{Additional WiMesh System Components}
In addition to the main components discussed above, the WiMesh system consists of some auxiliary components.  One such auxiliary component is the performance evaluation tool for the multimedia traffic of the WiMesh network. Performance evaluation tools are important in designing, evaluating, and analyzing the performance of multimedia traffic of mesh-based wireless network due to the high bandwidth requirements of such traffic.  In addition, there are issues of scarce availability of resources on the wireless medium, interference (both intra-flow and inter-flow), and collisions that makes the routing of such traffic on the wireless medium quite challenging.  Hence, a comprehensive performance tool was developed for this specific purpose.

This performance tool is installed on end stations connected to the mesh network. The end stations are connected to cameras or microphones.  This tool is used for streaming live multimedia traffic (audio and video) from connected clients to the server and analyzing statistical data of these live streams in a wireless mesh network.  The server aggregates data from all video/audio flows.  The statistical data consist of throughput, delay, jitter, packet loss, video quality, and audio quality and can be visually viewed in terms of graphs.  The server is aware of the connected clients and can separately send remote commands to each connected client to (1) select video device of the client; (2) select video codec of the feed; (3) select frames per second of the video feed; (4) select audio device; (5) select audio codec; and (6) start or stop the live feed.

The tool provides session management and data logging capabilities for scheduling experiments and storing the traffic metrics during the actual transfer of the data. The results obtained are used in the final evaluation of mesh routing protocols, metrics, and other communication related mechanisms.  The tool uses UDP protocol at the transport layer. Figure \ref{MultiMediaPerfTool} shows two snapshots of the performance tool session.

\begin{figure*}
   \centering
\begin{tabular}{c}
\includegraphics[width=14cm,height=10cm]{./figures/PerfTool_a.jpg}\\
\includegraphics[width=15cm,height=10cm]{./figures/PerfTool_b.jpg}
\end{tabular}
    \caption{Sample Multimedia Performance Evaluation Tool Session}
    \label{MultiMediaPerfTool} % I can do without the label too
\end{figure*}

==> temp.txt <==

%In this paper, we study the following problem: we are given a wireless IIoT, modeled as a graph $\mathcal{G =(N,A)}$ where $\mathcal{N}$ represents the set of nodes, $\mathcal{A}$ represents the arcs with specified capacities, and we are given a set of $K$ flows between $|K|$ source-destination pairs. The network operator is allowed to protect (the approach is irrespective of the precise mechanism used here e.g. installing additional powers sources, enhancement of physical security etc.) a maximum of \emph{P} nodes with the aim of ensuring the maximum multicommodity flow across the network in the face of an attack.  An attacker subsequently attacks the network by completely destroying \emph{Q} nodes of the network with the aim of minimizing the maximum multicommodity flow through the network. The problem is to optimally select the \emph{P} nodes to fortify. We model this problem as a three-level, nested optimization problem. The innermost problem is the multicommodity maximum flow problem. The problem at second level is the flow minimization problem of the attacker. The uppermost problem is the fortification problem of the network operator which fortifies key nodes and prevents the attacker from attacking them.

%Consider figure \ref{example}(a) which shows maximum flow distribution over the network for a flow originating at node $S$ and terminating at node $D$ with an aggregate flow of 7 units. Given a budget of only one node to attack, the network attacker will attack node $B$ as shown in figure \ref{example}(b) and reduce the flow to 3 units. By fortifying node B, the aggregate flow rate can be maintained at 4 units as shown in figure \ref{example}(c). Thus network fortification in this context, is aimed at identifying the most critical nodes in the network and protecting them.


\section{Motivation and Related Work}
As the world moves towards a more connected Internet of Things model, the progress in providing interactive seamless services is advancing in leaps and bounds. However, in parallel with this advance in the connectivity, new security concerns have also arisen. 

If we analyze the problem, the basic problem has strong resemblance with the network "interdiction" problem in the classical literature \cite{FulkersonShortestPath,KMostVitalArcs,AlgorithmsForInterdiction,StochasticInterdiction} in which network attacks are modeled for traditional transportation networks. Similarly, the related problem of which nodes are the key nodes and must be protected are explored \cite{DefendingCriticalInfrastructure,ElectricNetworkDefense,SmithInterdiction,AlgorithmsForInterdiction}. 

While these are mostly theoretical works, but we believe that the same approach can be intelligently applied to IIoTs. In our recent work \cite{IEEESystems}, we leveraged the network interdiction theory to software defined networks and effectively applied it to provide resilience to SDNs against worst-case attacks by installing backup switches at critical locations. This paper is an extension of the same thread of research, but we adopt the approach for IIoTs which introduces several different constraints and wireless channel model.  For wireless networks, network interdiction and fortification has not been extensively explored, much less for multihop networks. In \cite{WirelessJammingAttack} authors develop a model for identifying the optimal number and locations for launching a jamming attack on a wireless network. They advanced their contribution to handle stochastic versions of the problem in \cite{WirelessJammingAttackStochastic}. More recently, protective jamming schemes \cite{ProtectieJamming} have been explored to prevent eavesdropping around strategically important installations.



%We now consider the decision variable $z$ for the top-level fortification problem:
%\begin{equation*}
%  z_i =
%  \begin{cases}
%    0: \,\,\text{If node $i$ is not fortified} \\
%    1: \,\,\text{If node $i$ is fortified against interdiction}\\
%  \end{cases}
%\end{equation*}
%We formulate the \emph{Multicommodity Maximum-Flow Nodal Interdiction Problem with Fortification} (MMNIPF) as:


\subsection{Maximal Concurrent Flow Interdiction}
The interdiction model that we have formulated so far aims to minimize the sum of the maximum flows between respective node pairs in multi-flow networks. Consider figure \ref{fairness}, with two flows from nodes $s_1$ to $t_1$ and from $s_2$ to $t_2$ respectively. Assuming that the interdiction budget is sufficient to interdict any one node, any of the nodes $j$,$k$ or $l$ may be interdicted to minimize the aggregate traffic by 20 units. Note that interdicting node $j$ reduces the $s_1 \rightarrow t_1$ flow by 20 units without affecting the other flow and interdicting node $l$ reduces the $s_2 \rightarrow t_2$ flow by 20 units without affecting the first flow. In some cases, the interdictor may want to reduce all the flows in the network by a certain factor. In our example, interdicting node $k$ will cause a reduction of 10 units for both flows. We term this type of interdiction as \emph{Multicommodity Concurrent-Flow Nodal Interdiction} (MCFNI). The \emph{Multicommodity Concurrent-Flow Nodal Interdiction with Fortification} (MCFNIF) problem is modeled as:
\begin{align}
\underset{z \in Z}{max}\,\,\,\underset{x \in X}{min}\,\,\,\underset{f,\vartheta}{max}\,\vartheta \nonumber
\end{align}
subject to:
\begingroup
\setlength{\thinmuskip}{1mu}
\setlength{\medmuskip}{1mu}
\setlength{\thickmuskip}{1mu}
\begin{align}
&(5),(7),(8),(9),(10),(11),(14)\, \& && \nonumber \\[1em]
&\hspace{-0.2cm}\sum_{(i,j)\in FS(i)}\hspace{-0.35cm} f_{(i,j)}^k-\hspace{-0.4cm}\sum_{(j,i) \in RS(i)}\hspace{-0.35cm}f_{(j,i)}^k = \vartheta \,\xi^k && \forall  \scriptstyle{i \in s_k, k \in K} \\[1em]
&\hspace{-0.2cm}\sum_{(i,j)\in FS(i)} \hspace{-0.35cm}f_{(i,j)}^k-\hspace{-0.4cm}\sum_{(j,i) \in RS(i)}\hspace{-0.35cm} f_{(j,i)}^k = - \,\vartheta \,\xi^k && \forall  \scriptstyle{i \in t_k, k \in K} \\[1em]
&\hspace{0.3cm}x_{i} \, , \, z_i \in \{0,1\} && \forall \scriptstyle{i \in \mathcal{N}} \nonumber \\[0.25em]
&\hspace{0.3cm}f_{(i,j)}^k \, , \, \psi{(i,j)} \, \geq \, 0  && \forall \scriptstyle{(i,j) \in \mathcal{A}} \nonumber \\[0.25em]
&\hspace{0.5cm} \,\vartheta \geq \, 0 && \forall \scriptstyle{k \in K} \nonumber
 \end{align}
\endgroup
\normalsize

The \emph{Multicommodity Concurrent-Flow Nodal Interdiction with Fortification} (MCFNIF) problem is a tri-level optimization problem with the following three levels:
\begin{enumerate}
  \item At the first level, the objective of the network operator is to maximize the minimum ratio of demands met for all the flows. Constraints (26) and (27) are the flow conservation constraints for source and destination nodes. It is to be noted that the variables for flow demands ($\xi$) in the MMNIPF problem are treated as constants here, and the demands are known a priori.
  \item At the second level, the interdictor attacks the network with the aim of minimizing the maximum ratio of demands met for all the flows. The budget is limited to a maximum of $Q$ nodes in the network.
  \item At the outermost level, the network operator fortifies a subset (of size $P$) of nodes with the aim of maximizing the minimum ratio of demands met for all the flows in the face of an attack on the network.
\end{enumerate}

\section{Solution Approach to Concurrent Flow Interdiction}
Similar to the approach adopted for the multicommodity maximum flow nodal interdiction with fortification problem, we propose a single-level reformulation which gives an exact solution by evaluating all possible combinations of the attack. We also propose a greedy algorithm which provides approximate results more efficiently for larger instances of the problem.

The simplest solution is again, to iteratively consider all attack combinations possible. The problem can then be reformulated as a single-level mixed-integer linear program. Let $\{s = 1,2,3,...\mathcal{S}\}$ be all the possible interdiction scenarios for attacking a subset of nodes of size $|Q|$ in the network. Then, we formulate the \emph{Multicommodity Concurrent-Flow Nodal Interdiction Problem with Fortification-Exact} (MCFNIF-E) problem as:
\begin{align}
\underset{z,f,\Theta,\vartheta}{max}\,\Theta \nonumber
\end{align}
subject to:
\begingroup
\setlength{\thinmuskip}{1mu}
\setlength{\medmuskip}{1mu}
\setlength{\thickmuskip}{1mu}
\begin{align}
&(17),(19),(20),(21),(22),(23),(24)\, \& && \nonumber \\[1em]
&\hspace{3pt}\vartheta^s \geq \Theta && \forall \scriptstyle{s \in \mathcal{S}}\\[1em]
&\hspace{-0.2cm}\sum_{(i,j)\in FS(i)}\hspace{-0.35cm} f_{(i,j)}^{k,s}-\hspace{-0.4cm}\sum_{(j,i) \in RS(i)}\hspace{-0.35cm}f_{(i,j)}^{k,s} = \vartheta^s \,\xi^k && \forall  \scriptstyle{i \in s_k, k \in K, \,s \in \mathcal{S}} \\[1em]
&\hspace{-0.2cm}\sum_{(i,j)\in FS(i)} \hspace{-0.35cm}f_{(i,j)}^{k,s}-\hspace{-0.4cm}\sum_{(j,i) \in RS(i)}\hspace{-0.35cm} f_{(i,j)}^{k,s} = - \,\vartheta^s \,\xi^k && \forall  \scriptstyle{i \in t_k, k \in K, \, s \in \mathcal{S}} \\[1em]
&\hspace{0.3cm}x^s_{i} \, , \, z_i \in \{0,1\} && \forall \scriptstyle{i \in \mathcal{N},\,s \in \mathcal{S}} \nonumber \\[0.25em]
&\hspace{0.3cm}f_{(i,j)}^{k,s} \, , \, \psi{(i,j)}  \, , \, \Theta, \,\, \vartheta^s  \geq \, 0  && \forall \scriptstyle{(i,j) \in \mathcal{A},\, s \in \mathcal{S}} \nonumber \\[0.1em]
 \end{align}
\endgroup
\normalsize

The reformulation given above yields the optimal fortification strategy, but can be computationally expensive for very large instances of the problem. We now propose a greedy algorithm which helps in a more efficient fortification strategy. Similar to the case of maximal flow, the formulation yields optimal results, but is computationally expensive. We therefore adopt a more efficient approach similar to the one explained for the MMNIPF problem and term it as \emph{Multicommodity Concurrent-Flow Nodal Interdiction Problem with Fortification-Exact} (MCFNIF-E).

Moreover, we also propose a greedy algorithm which efficiently selects the optimal fortification positions. The basic intuition behind the greedy algorithm is that we first solve the single-level Multicommodity Concurrent-Flow Problem (MCFP). Based on the resulting flow distribution, we calculate the minimum ratio of all the flows that pass through each node. Then, we sort the nodes in non-increasing order according to this ratio and fortify the first $P$ nodes. The fortification variables relating to these nodes are set, and the resulting bi-level problem is iteratively solved similar to the technique used for the maximum flow problem.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{algorithm}[t]
\caption{GREEDY Multicommodity Concurrent-Flow Nodal Interdiction with Fortification} \label{greedyalgo}
\begin{algorithmic}[1]
\Procedure{Greedy-Concurrent}{}
  \State Solve the multicommodity concurrent-flow problem
 \For {each node $i = 1,2...\mathcal{N}$ }
   \State Add node to set $\Re$
   \For {each flow $k \in K$}
    \State $\Im^k_i = \sum_{(i,j)\in FS(i)}f_{(i,j)}^k$
   \EndFor
   \State $\gamma_i = min(\frac{\Im^0_i}{\xi^0},\frac{\Im^1_i}{\xi^1},...,\frac{\Im^k_i}{\xi^k})$
 \EndFor

 \State Sort nodes in $\Re$ in non-increasing order of $\gamma_i$
 \State Select first $P$ nodes from $\Re$
 \State Set $z_{i}=1$ corresponding to these $n$ nodes (Fortify)
 \State Re-solve multicommodity concurrent-flow problem
\EndProcedure
\end{algorithmic}
\end{algorithm}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


% \For {each link $(i,j)$ in set $S_t$}
%      \For {each clique $\c{C}_m$ $\in$ $\c{C}(i,j)$}
%        \If{$\mathcal{F}_{_{\c{c}_m}} = \varphi_{\tiny{\c{C}_{n}}}$}
%        \vspace{0.1cm}
%         \State $S_t \leftarrow S_t - (i,j)$
%        \EndIf
%      \EndFor
%	\EndFor
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{figure}[b]
\centering
\includegraphics[width=6.2cm, height=5.1cm]{./figures/simple2.pdf}
\vspace{-0.15cm}
\captionsetup{singlelinecheck=true}
\caption{\label{simulatedtopology}
     Simulated topology}
\vspace{-0.5cm}
\end{figure}



\subsection{Multicommodity Maximum-Flow Nodal Interdiction Problem with Fortification}
For the MMNIPF problem, there are four schemes which have been implemented and are evaluated: I) \emph{Multicommodity Maximum-Flow Formulation} - which gives us the flow distribution without any interdiction or fortification. We term this scheme as "ORIGINAL", and this scheme presents the innermost optimization problem. II) \emph{Multicommodity Maximum-Flow Nodal Interdiction} - which gives us the flow distribution when the interdictor is free to interdict without fortifications. This scheme represents the second-level of optimization and is termed as "INTERDICTED", III) the  \emph{Multicommodity Maximum-Flow Nodal Interdiction Problem with Fortification-Exact} (MMNIPF-E), which encompasses all three levels of the optimization problem and is termed "EXACT", IV) Greedy scheme, which helps in efficient selection of fortification nodes, and is called "GREEDY".
\begin{figure}[t]
\centering
\hspace{-0.4cm}
\includegraphics[width=7.7cm, height=5.5cm]{./figures/AggregateThroughput-KVaried.pdf}
\vspace{-0.15cm}
\captionsetup{singlelinecheck=true}
\caption{\label{throughput-kvaried}
     Aggregate Throughput with varying $k$}
\end{figure}
For performance evaluation, we first vary the number of different flows ($k$) in the network. The flows are varied from 1-5 and the corresponding aggregate throughput is evaluated for the proposed schemes. Figure \ref{throughput-kvaried} shows the aggregate throughput obtained against varying $k$. We can observe that fortification provides substantial improvement in performance. The throughput obtained with the "EXACT" scheme increases almost in direct proportion to the original throughput. The performance of the greedy scheme is relatively close to the exact scheme as well. This is because the greedy scheme selects nodes which are strategically more important, and their fortification helps in performance improvement. Another important aspect is the computation cost of the schemes. As figure \ref{time-kvaried} shows, the greedy scheme provides substantially lower time consumption due to considering only a small subset of nodes.
Next, we vary the number of nodes that can be interdicted in the network while fixing $k=5$. Figure \ref{throughput-nvaried} shows the throughput of the four schemes by varying the interdiction budget $Q$ from 1 to 10 nodes. As the budget increases, the interdictor is able to cause more damage to the network in terms of throughput (despite a proportionate increase in the fortification budget). This is primarily because with a large budget, the interdictor is able to destroy key strategic points and the presence of a large number of nodes to defend, makes fortification harder. The greedy algorithm performs close (within 20\%) to the exact scheme. In terms of delay, once again, the greedy scheme outperforms the exact scheme. It is to be noted that the time consumption increases almost linearly as the interdiction (and fortification) budget increases. This is primarily due to the fact that multiple iterations are required to arrive at the result along with an increase in the constraints and variables.

\begin{table}[t]
\caption{Simulation parameter}
\begin{tabular}{|l|l|}
\hline 
\cellcolor{darkgray!25}\textbf{Parameters} & \cellcolor{darkgray!25}\textbf{Values}\tabularnewline
\hline 
Simulation time & 1000s\tabularnewline
\hline 
Dimension & 1000m x 1000m\tabularnewline
\hline 
$\alpha,\beta,\gamma$ & 0.333\tabularnewline
\hline 
Window length$W\left(t\right)$ & 10s\tabularnewline
\hline 
ECLRM constant $\delta$ & 3\tabularnewline
\hline 
Transport layer protocol & UDP\tabularnewline
\hline 
Network layer protocols & ECLRM, R-AODV, TQR, AODV\tabularnewline
\hline 
Packet size & 1000 B\tabularnewline
\hline 
Traffic type & CBR\tabularnewline
\hline 
Traffic load & 200 - 1000 Kbps\tabularnewline
\hline 
Number of sensor nodes & 100\tabularnewline
\hline 
Number of jamming nodes & 5\tabularnewline
\hline 
\end{tabular}
\end{table}
\begin{figure}[t]
\centering
\hspace{-0.4cm}
\includegraphics[width=7.7cm, height=5.4cm]{./figures/TimeConsumed-KVaried.pdf}
\vspace{-0.15cm}
\captionsetup{singlelinecheck=true}
\caption{\label{time-kvaried}
     Time consumed with varying $k$}
\vspace{-0.5cm}
\end{figure}
\begin{figure}[b]
\centering
\hspace{-0.4cm}
\includegraphics[width=8cm, height=6cm]{./figures/AggregateThroughput-NVaried.pdf}
\vspace{-0.15cm}
\captionsetup{singlelinecheck=true}
\caption{\label{throughput-nvaried}
     Aggregate Throughput with varying $Q$}
\vspace{-0.5cm}
\end{figure}

\begin{figure}[t]
\centering
\hspace{-0.4cm}
\includegraphics[width=8cm, height=5.6cm]{./figures/TimeConsumed-NVaried.pdf}
\vspace{-0.15cm}
\captionsetup{singlelinecheck=true}
\caption{\label{time-nvaried}
     Time consumed with varying $Q$}
\vspace{-0.5cm}
\end{figure}
\subsection{Multicommodity Concurrent-Flow Nodal Interdiction Problem with Fortification}
For the \emph{Multicommodity Concurrent-Flow Nodal Interdiction Problem with Fortification} (MCFNIF), we vary the number of flows $k$ from 1 to 10 flows while fixing the interdiction (and fortification) budget to 5 nodes. We implement four schemes: I) \emph{Multicommodity Concurrent-Flow Formulation} - which gives us the concurrent flow distribution without any interdiction or fortification. We term this scheme as "ORIGINAL", and this scheme presents the innermost optimization problem. II) \emph{Multicommodity Concurrent-Flow Nodal Interdiction} - which gives us the flow distribution when the interdictor is free to interdict without fortifications. This scheme represents the second-level of optimization and is termed as "INTERDICTED", III) the  \emph{Multicommodity Concurrent-Flow Nodal Interdiction Problem with Fortification-Exact} (MCFNIF-E), which encompasses all three levels of the optimization problem and is termed "EXACT", IV) Greedy scheme, which helps in efficient selection of fortification nodes, and is called "GREEDY".
\begin{figure}[b]
\centering
\hspace{-0.4cm}
\includegraphics[width=8cm, height=6cm]{./figures/Concurrent-AggregateThroughput-KVaried.pdf}
\vspace{-0.15cm}
\captionsetup{singlelinecheck=true}
\caption{\label{throughput-concurrent}
     Aggregate Throughput with varying $k$}
\vspace{-0.5cm}
\end{figure}

\begin{figure}[b]
\centering
\hspace{-0.4cm}
\includegraphics[width=8cm, height=5.6cm]{./figures/Concurrent-TimeConsumed-KVaried.pdf}
\vspace{-0.15cm}
\captionsetup{singlelinecheck=true}
\caption{\label{time-concurrent}
     Time consumed with varying $k$}
\vspace{-0.5cm}
\end{figure}
Figure \ref{throughput-concurrent} shows the minimum amount of throughput ensured for all flows for the four schemes with varying number of flows in the network. As the number flows increases in the network, the minimum throughput ensured to all flows decreases because it becomes harder to satisfy concurrent increase in the flows. The exact scheme provides significant protection to the minimum ratio of throughput ensured for all flows. The greedy scheme also performs well for the given scenario. In terms of time, the greedy performance significantly better. Overall, the delay increases significantly as the number of flows increases in the network. This increase in delay is more marked than that observed for increasing the interdiction budget. This is mainly because an increase in the number of flows causes the generation of an exponentially large number of variables and constraints.



\section{Conclusion}
Network interdiction and fortification are well known problems in real-world networks and have been widely studied for decades. Due to the scarcity of resources, and the possibility of an attack on the strategic nodes in the network, it becomes important to optimally assign the protection resources. Wireless multihop networks such as mesh networks are increasingly being deployed around the world. They have numerous applications, ranging from security, rescue, surveillance to military communication. This paper contributes by applying the concepts of network interdiction and fortification to wireless mesh networks. More specifically, we consider the problem of multicommodity maximum network flow network interdiction and fortification in which an attacker seeks to optimally choose the strategic nodes to destroy, in order to minimize the maximum flow across the network. The network operator optimally assigns the protection resources to nodes in order to minimize the damage from such an attack. We model the problem as a tri-level mixed-integer, optimization problem and provide exact and greedy algorithms to solve it. Moreover, we also consider the concurrent version of the problem in which the attacker aims to minimize the maximum ratio of flow demands met. We formulate this problem as a tri-level optimization problem and again propose exact and greedy solutions. Performance evaluation results suggest that the proposed approaches offer interesting results.

